Deep Equilibrium Models are Almost Equivalent to Not-so-deep Explicit Models for High-dimensional Gaussian Mixtures

Deep equilibrium models (DEQs), as a typical implicit neural network, have demonstrated remarkable success on various tasks. There is, however, a lack of theoretical understanding of the connections and differences between implicit DEQs and explicit neural network models. In this paper, leveraging recent advances in random matrix theory (RMT), we perform an in-depth analysis on the eigenspectra of the conjugate kernel (CK) and neural tangent kernel (NTK) matrices for implicit DEQs, when the input data are drawn from a high-dimensional Gaussian mixture. We prove, in this setting, that the spectral behavior of these Implicit-CKs and NTKs depend on the DEQ activation function and initial weight variances, but only via a system of four nonlinear equations. As a direct consequence of this theoretical result, we demonstrate that a shallow explicit network can be carefully designed to produce the same CK or NTK as a given DEQ. Despite derived here for Gaussian mixture data, empirical results show the proposed theory and design principle also apply to popular real-world datasets.

==> fig/SGD_Result/h_tanh_enn_cifar10.txt <==
X Y  ErrorMax ErrorMin
32   0.7582499980926514   0.005372732799770312   0.009461218150961053
64   0.8104000091552734   0.005736305381188848   0.0029293589388303494
128   0.8343499898910522   0.001143830437973837   0.008055994060973916
256   0.8416000008583069   0.002846340401026899   0.002614342674000503
512   0.8402000069618225   0.00019239386550920466   0.002773310879098801
1024   0.8443499803543091   0.00031837509685191275   0.013344521903109037
2048   0.8457500040531158   0.00023843012611487444   0.00571198518649064
4096   0.8461500108242035   0.0014451655670201355   0.00987666784387394


==> fig/SGD_Result/h_tanh_enn_fashion_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.7574344873428345   0.004700256069157043   0.009969609740027877
64   0.7856602668762207   0.00575414656571457   0.0063199843978839765
128   0.8121219873428345   0.007368361839826969   0.002847145520359887
256   0.828881025314331   0.003903873937119216   0.004411092762345591
512   0.8334173560142517   0.006499770441304856   0.0018417419400184845
1024   0.8345513939857483   0.00588056304774728   0.010827883682269111
2048   0.8384576439857483   0.007041697543379583   0.006813473282956699
4096   0.836693525314331   0.004467053182302536   0.001911167081417126


==> fig/SGD_Result/h_tanh_enn_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.7605846524238586   0.008104638004370824   0.0052453014576013856
64   0.8418598771095276   0.0024436986959069902   0.002529957238611204
128   0.8786542415618896   0.006341817467024921   0.0018219242303754493
256   0.9041078686714172   0.001556619886497676   0.004176507471800749
512   0.9105342626571655   0.0008434202621295133   0.003507003613052416
1024   0.9138104915618896   0.015299656606143531   0.008896690861342772
2048   0.9160786271095276   0.0035067698889626455   0.007366370111100837
4096   0.9170867204666138   0.006341739273468233   0.0036488351800808396


==> fig/SGD_Result/inn_cifar10.txt <==
X Y  ErrorMax ErrorMin
32   0.6750999987125397   0.0013459056968884815   0.00202902608074304
64   0.7688499987125397   0.004065700344077821   0.004111183474333064
128   0.8114500045776367   0.004494271500473266   0.005465278665311366
256   0.8240499794483185   0.0029218906851116696   0.002126539324604847
512   0.8372500240802765   0.005955147255022827   0.00019017336879008
1024   0.8362500071525574   0.007557436091203387   0.006189986704619465
2048   0.840149998664856   0.0011381191137839783   0.0011116168052971507
4096   0.8398500084877014   0.004196371148587239   0.004019283044871796


==> fig/SGD_Result/inn_fashion_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.7342489957809448   0.001291093645251094   0.0011096420807208806
64   0.7762096524238586   0.01418424081110978   0.0060436227346095306
128   0.7997731566429138   0.0023653720395475013   0.002103815572038841
256   0.8229586482048035   0.001515373341156057   0.0051374802249481415
512   0.840599775314331   0.006933974998344681   0.006059340768633867
1024   0.8436239957809448   0.00048234397037133866   0.0046154328622975095
2048   0.8447580933570862   0.0024541966213869576   0.002208363249729432
4096   0.8462701439857483   0.0008100212602768729   0.0048641738935822874


==> fig/SGD_Result/inn_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.7144657373428345   0.0004914991136491873   0.007828503481075248
64   0.8161542415618896   0.002613911496708996   0.001959152211940798
128   0.8739919066429138   0.002472841354383321   0.002297769785461521
256   0.9099042415618896   0.006613787045858803   0.0009195793378125261
512   0.9272933602333069   0.007987488863551799   0.0006709924668765366
1024   0.9334677457809448   0.004592467710136902   0.0025355382167366637
2048   0.9358618855476379   0.0028624944968997125   0.0028966167534623293
4096   0.9372479915618896   0.00847450816280748   0.0009163546228413673


==> fig/SGD_Result/l_relu_enn_cifar10.txt <==
X Y  ErrorMax ErrorMin
32   0.6221999824047089   0.008142554568711036   0.0010328775316467058
64   0.7125333348910013   0.003409421794921695   0.008157023200649361
128   0.7804499864578247   0.00028517150652097303   0.00497681135205454
256   0.8168500065803528   0.006122085146485413   0.00010571934063722461
512   0.8261999785900116   0.0009020967194809237   0.004038606540299338
1024   0.8320500254631042   0.003564607697220426   0.006482038944159976
2048   0.8346500098705292   0.007757591653036768   0.005682855634866947
4096   0.8354500234127045   0.005202306713054695   0.0008726582039168124


==> fig/SGD_Result/l_relu_enn_fashion_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.6965726017951965   0.0016788512630708623   0.005427959834688463
64   0.7605846524238586   0.0003084398636453906   0.006130514517900052
128   0.7903226017951965   0.0015239214540641059   0.004032404662313886
256   0.8145161271095276   0.00407073696532277   0.00028057167992917917
512   0.8290070295333862   0.005167943696417241   0.011204934227263565
1024   0.8373236060142517   0.0030325774750467886   0.0027106076308114325
2048   0.8395917415618896   0.0009371586737297762   0.004285131703868724
4096   0.8424898982048035   0.0036502210899120066   0.0036210664439252226


==> fig/SGD_Result/l_relu_enn_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.6507056355476379   0.0060726020384895074   0.0004871632175930318
64   0.7927167415618896   0.006542569279862932   0.0024043952185937053
128   0.8557207584381104   0.0007362596160615805   0.004188150493893367
256   0.8917170564333597   0.005872388972498318   0.0027598264574267466
512   0.9110382795333862   0.0017050955371282251   3.3465585210614335e-05
1024   0.92578125   4.273888026365501e-05   0.0017546211075202623
2048   0.9344757795333862   0.008621007302152135   0.0005250304105923203
4096   0.9340977668762207   0.0044730312938807215   0.0022689207675010807


==> fig/SGD_Result/relu_enn_cifar10.txt <==
X Y  ErrorMax ErrorMin
32   0.49924999475479126   0.009884133113467338   0.003276663983914348
64   0.5971499979496002   0.006688704303708987   0.0018708510009231292
128   0.7064999938011169   0.0008344698078038879   0.00435658801817776
256   0.7305999994277954   0.004460248391172774   0.0014997330991968945
512   0.7437999844551086   0.004298475822388071   0.0035395316773954976
1024   0.7597499787807465   0.004728182271746798   0.0038215656406088362
2048   0.7585500180721283   0.000873692317575472   0.009304158844348544
4096   0.761000007390976   0.00023049146193436696   0.0035783173609124893


==> fig/SGD_Result/relu_enn_fashion_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.6575101017951965   0.0031311496018586542   0.0020467456052920634
64   0.707787275314331   0.01090819802316364   0.00010131324114741097
128   0.7653729915618896   0.005784313269146585   0.0006842363256121734
256   0.7836441397666931   0.002643868023409482   0.0031349805573659575
512   0.8045614957809448   0.00979601053916774   0.002526608600036736
1024   0.81640625   0.008358553340793416   0.015021820913183388
2048   0.8209425210952759   0.0018478105620483895   0.0010314237727572127
4096   0.8228326439857483   0.005576261199694402   0.004846369926463518


==> fig/SGD_Result/relu_enn_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.5745967626571655   0.008436095551147379   0.0011280656954005114
64   0.6985887289047241   0.0016377275304733689   0.004290115433456568
128   0.7912046313285828   0.0002688981224745445   0.009232595560646715
256   0.8620211482048035   0.002042309377350088   0.0020024273882219192
512   0.8886088728904724   0.0026079308686172437   0.0016330076172799846
1024   0.9065020084381104   0.004280286410639593   0.006916199082032646
2048   0.9088961482048035   0.002119790687396484   0.004879953947097475
4096   0.9174647331237793   0.006683300453479293   0.0008042822167251411


==> fig/SGD_Result/tanh_enn_cifar10.txt <==
X Y  ErrorMax ErrorMin
32   0.7556000053882599   0.0003331496304946667   0.002863339245699969
64   0.8098999857902527   0.00674859134374264   0.00020971506183297938
128   0.8332499861717224   0.008321949910168273   0.00549545989606321
256   0.8390499949455261   0.0026632777957653836   7.23077321039699e-05
512   0.8443999886512756   0.003557024377642219   0.0014339636394498716
1024   0.8454999923706055   0.005399370009802241   0.0003238202390698557
2048   0.8438999950885773   0.011123609391975858   0.0037377691725894503
4096   0.8451499938964844   0.0014262787257342236   0.003106809701411323


==> fig/SGD_Result/tanh_enn_fashion_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.7614667415618896   0.0010440230735233463   0.00034999334670615266
64   0.7860382795333862   0.0007523561330628144   0.01043420464463594
128   0.8030493855476379   0.004351791982402898   0.004308838689953729
256   0.8143901228904724   0.0003266084563599372   0.003807743539906554
512   0.8200604915618896   0.005754997543451173   0.0030873022996560605
1024   0.8189263939857483   0.0008421662346950743   0.000642944737257286
2048   0.8214465975761414   0.005311380026728089   0.005187020899726517
4096   0.8224546313285828   0.00534014740574018   0.004335279161203036


==> fig/SGD_Result/tanh_enn_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.7744455933570862   0.0016557978663513063   0.005763190238583407
64   0.8487903475761414   0.008542713879461759   0.0012730440785448988
128   0.8752520084381104   0.0033622872826290103   0.008470481591624683
256   0.8961693644523621   0.0006199363206919934   0.007436430441946678
512   0.8994455933570862   0.0015638647679799334   0.0017321329551672727
1024   0.9018397331237793   0.0026670835683517895   0.009011337245831114
2048   0.9048638939857483   0.0030290755585173526   0.0023055716328098603
4096   0.9047378897666931   0.001237803574016392   0.014917369886785426


==> fig/SGD_Result/tanh_inn_cifar10.txt <==
X Y  ErrorMax ErrorMin
32   0.7441000044345856   0.0033219717700389523   0.0015738882461997156
64   0.8079000115394592   0.0060915992613763984   0.003743507653248565
128   0.8311500251293182   0.0016927015283045167   0.00641656277376941
256   0.8355499804019928   0.00032546683987782674   0.0008425554086428952
512   0.8422500193119049   0.01108308478464156   0.004937728009759686
1024   0.8435499966144562   0.006820384817582355   0.009292377880515427
2048   0.8440000116825104   0.0009812301522683401   0.0010799508378704925
4096   0.844899982213974   0.0013965924868888301   0.0066179581225489495


==> fig/SGD_Result/tanh_inn_fashion_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.7419354915618896   0.005985348045901189   0.001138494670956968
64   0.7857862710952759   0.006422665412866569   0.0002631503435247847
128   0.8089717626571655   0.0012060144603842264   0.008474437476882389
256   0.8244707584381104   0.004540108384801601   0.00485568384293088
512   0.83203125   0.0020195128510339766   0.005165573119767983
1024   0.8356854915618896   0.0031444114489026236   0.007494623949693096
2048   0.8354334831237793   0.004382889770409331   0.0019638971225782783
4096   0.8371976017951965   0.0034635075441417167   0.0011240945314759544


==> fig/SGD_Result/tanh_inn_mnist.txt <==
X Y  ErrorMax ErrorMin
32   0.7576864957809448   0.002384337097681444   0.0054639603851276055
64   0.840599775314331   0.00228517178795411   0.0002909697751852145
128   0.8807963728904724   0.006012882946261344   0.0023226491290853856
256   0.9065020084381104   0.004596651175476313   0.0006297137374202016
512   0.9117943644523621   0.008426736549633548   0.00408928620656406
1024   0.9131229915618896   0.002351163013393404   0.00308317425245666
2048   0.9167086482048035   0.0017872693521115222   0.0017132425878350276
4096   0.9174647331237793   0.007656602270432883   0.0011665394860674429

